Combining Answer Set Programming and Domain Heuristics for Solving Hard Industrial Problems (Application Paper)

Answer Set Programming (ASP) is a popular logic programming paradigm that has been applied for solving a variety of complex problems. Among the most challenging real-world applications of ASP are two industrial problems defined by Siemens: the Partner Units Problem (PUP) and the Combined Configuration Problem (CCP). The hardest instances of PUP and CCP are out of reach for state-of-the-art ASP solvers. Experiments show that the performance of ASP solvers could be significantly improved by embedding domain-specific heuristics, but a proper effective integration of such criteria in off-the-shelf ASP implementations is not obvious. In this paper the combination of ASP and domain-specific heuristics is studied with the goal of effectively solving real-world problem instances of PUP and CCP. As a byproduct of this activity, the ASP solver WASP was extended with an interface that eases embedding new external heuristics in the solver. The evaluation shows that our domain-heuristic-driven ASP solver finds solutions for all the real-world instances of PUP and CCP ever provided by Siemens. This paper is under consideration for acceptance in TPLP.

==> cactus-ccp.csv <==
#NB;standard;portfolio(10);claspfolio(10);10 trheads;me-asp2;wasp;VBS;A1_A2;A2_Fallback;A2_Ord;A2_Ord_alt;A2_Ord_alt_python
0;0;0;0;0;0;0;0;0;0;0;0;0
1;169.052;255.877;154.311;96.164;91.64;;91.64;1.49;0.753;0.925;0.827;1.892
2;235.073;749.493;728.394;;;;169.52;1.728;0.984;1.293;1.042;2.666
3;333.449;;838.025;;;;333.449;1.769;0.997;1.344;1.072;2.813
4;;;;;;;728.394;2.129;1.135;1.377;1.17;3.256
5;;;;;;;749.493;2.458;1.221;1.392;1.254;3.431
6;;;;;;;;2.719;1.448;1.503;1.448;3.672
7;;;;;;;;3.116;1.614;1.573;1.477;4.438
8;;;;;;;;4.385;2.191;1.774;1.662;4.481
9;;;;;;;;4.561;2.925;1.882;1.869;4.484
10;;;;;;;;4.727;2.996;2.048;2.235;4.651
11;;;;;;;;5.151;3.246;2.251;2.37;4.688
12;;;;;;;;6.43;3.72;2.788;2.996;5.325
13;;;;;;;;6.962;3.904;3.17;3.176;7.072
14;;;;;;;;7.223;4.406;3.556;3.839;7.144
15;;;;;;;;10.414;5.079;3.865;3.948;7.474
16;;;;;;;;10.876;6.696;4.183;3.987;10.445
17;;;;;;;;15.956;7.02;4.199;4.412;12.133
18;;;;;;;;17.507;10.891;4.535;4.697;12.589
19;;;;;;;;23.298;11.543;5.309;5.156;13.28
20;;;;;;;;;11.558;5.931;6.309;13.289
21;;;;;;;;;15.91;9.219;9.62;14.294
22;;;;;;;;;23.007;10.788;11.101;18.15
23;;;;;;;;;;10.817;11.138;21.796
24;;;;;;;;;;14.466;14.226;25.162
25;;;;;;;;;;20.718;14.433;26.467
26;;;;;;;;;;28.08;15.101;27.503
27;;;;;;;;;;34.74;19.902;34.841
28;;;;;;;;;;;20.493;37.978
29;;;;;;;;;;;23.153;51.914
30;;;;;;;;;;;23.165;63.343
31;;;;;;;;;;;30.289;66.995
32;;;;;;;;;;;33.711;70.196
33;;;;;;;;;;;36.368;80.391
34;;;;;;;;;;;53.644;
35;;;;;;;;;;;67.168;
36;;;;;;;;;;;67.281;


==> cactus-pup.csv <==
#NB;standard;claspfolio;portfolio;10 threads;me-asp2;VBS;new first;old first;pred;pred + check;standard;claspfolio;portfolio;10 threads;me-asp2;VBS;new first;old first;pred;pred + check
0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0
1;0.031;1.379;0.084;0.04;0.068;0.031;0.15;0.078;0.098;0.151;0.212;1.867;0.16;0.095;0.151;0.095;0.306;0.181;0.372;0.437
2;0.035;1.383;0.108;0.048;0.072;0.035;0.318;0.219;0.218;0.217;0.331;1.892;0.179;0.153;0.188;0.151;0.606;0.363;0.444;0.441
3;0.045;1.395;0.114;0.05;0.08;0.04;0.941;0.232;0.237;0.219;0.378;1.939;0.186;0.158;0.247;0.153;2.822;0.392;0.475;0.627
4;0.104;1.649;0.115;0.052;0.136;0.045;3.811;0.236;0.262;0.228;0.386;1.992;0.237;0.187;0.261;0.16;8.186;0.409;0.478;0.662
5;0.139;1.694;0.181;0.067;0.643;0.067;3.823;0.244;0.299;0.561;0.609;2.718;0.267;0.196;0.677;0.187;8.257;0.414;0.48;0.708
6;0.203;2.063;0.402;0.487;1.327;0.203;3.974;1.111;0.973;1.156;0.783;5.133;0.588;0.79;1.121;0.588;8.57;1.524;2.533;2.825
7;0.766;2.609;0.699;0.514;1.411;0.402;6.428;1.21;2.019;2.134;2.014;7.821;0.845;0.982;1.396;0.783;18.943;4.087;3.054;3.079
8;2.462;3.001;1.219;0.546;3.298;0.487;7.103;1.357;2.203;2.401;11.638;7.951;2.122;1.918;1.715;1.121;22.25;4.13;3.391;3.489
9;3.473;3.618;1.378;0.645;4.317;0.514;14.407;2.275;2.389;2.59;18.8;8.189;3.037;2.034;4.408;1.396;40.623;5.784;4.259;4.447
10;8.565;4.952;2.695;1.382;8.966;1.382;15.489;3.733;2.49;2.665;19.51;8.493;4.265;3.531;8.53;3.531;46.305;8.884;5.229;4.91
11;10.905;5.873;2.737;2.621;10.105;2.621;17.265;4.475;2.491;2.685;21.036;9.147;4.319;4.074;9.128;4.074;49.342;9.473;5.395;5.207
12;11.357;6.592;4.258;2.878;11.679;2.695;19.314;4.973;2.613;2.797;27.405;9.437;4.611;4.176;9.471;4.176;81.35;11.041;5.464;5.29
13;14.194;6.77;4.38;3.294;17.828;2.737;20.441;5.486;2.663;2.823;30.314;10.013;4.952;4.503;10.418;4.319;;12.239;5.691;5.831
14;17.173;6.849;4.464;4.004;19.046;2.878;59.144;6.678;2.736;2.94;32.163;10.165;5.297;4.559;12.584;4.408;;15.449;5.845;5.873
15;18.136;7.079;7.192;4.568;19.104;3.294;147.434;7.456;2.821;2.966;34.8;11.149;5.33;5.008;15.796;4.503;;15.484;5.848;5.967
16;22.587;7.578;7.632;5.204;20.422;4.004;;9.81;2.991;2.968;43.675;11.6;5.549;6.94;17.645;4.559;;26.701;5.866;5.999
17;23.796;9.606;8.233;5.404;31.772;4.464;;12.346;3.041;3.028;55.176;12.096;7.055;7.204;18.042;5.008;;27.553;5.897;6.037
18;28.98;9.773;8.751;5.417;34.702;4.568;;13.454;3.244;3.104;57.937;12.506;7.233;7.462;21.048;5.297;;44.263;5.982;6.084
19;38.205;14.833;9.81;5.46;34.713;5.204;;15.764;3.285;3.119;65.37;14.731;10.261;7.596;38.682;5.33;;45.009;6.154;6.591
20;58.139;15.322;13.767;5.901;36.127;5.404;;16.79;3.396;3.26;76.466;23.759;11.535;11.957;132.138;7.204;;52.806;6.219;7.775
21;306.784;19.707;30.354;7.379;39.323;5.46;;28.912;4.097;4.127;82.56;29.041;14.36;22.076;313.898;11.535;;94.949;7.139;11.596
22;322.052;25.822;67.759;13.946;89.119;7.379;;29.964;4.367;4.281;291.398;51.088;57.899;56.654;368.478;29.041;;97.949;10.408;12.152
23;786.698;47.366;144.913;19.505;184.862;8.966;;38.742;5.147;6.771;645.3;516.105;83.418;142.566;515.097;51.088;;101.972;10.684;16.457
24;;88.695;358.1;122.711;335.392;19.046;;51.631;5.887;8.672;;;122.315;179.049;;83.418;;165.952;12.225;23.693
25;;151.487;556.008;182.147;;88.695;;70.782;6.351;9.103;;;730.019;350.362;;179.049;;210.429;13.353;24.736
26;;;;;;;;80.089;10.052;10.605;;;;;;350.362;;262.22;22.411;24.934
27;;;;;;;;114.988;10.432;11.314;;;;;;;;420.365;24.54;27.441
28;;;;;;;;135.925;12.729;16.492;;;;;;;;515.367;28.605;41.834
29;;;;;;;;189.151;13.746;16.881;;;;;;;;616.927;35.611;49.695
30;;;;;;;;240.135;24.014;30.224;;;;;;;;758.83;57.775;96.857
31;;;;;;;;374.877;32.622;46.849;;;;;;;;;96.43;146.978
32;;;;;;;;;52.264;66.459;;;;;;;;;144.765;214.433
33;;;;;;;;;69.182;94.273;;;;;;;;;218.644;307.535
34;;;;;;;;;95.563;123.068;;;;;;;;;298.625;409.503
35;;;;;;;;;138.266;179.482;;;;;;;;;430.125;575.476
36;;;;;;;;;188.094;293.802;;;;;;;;;521.142;


==> plot-data-ccp-appendix.csv <==
number;CLASP;PORTFOLIO;CLASPFOLIO;CLASP 10;ME-ASP;BEST
0;0;0;0;0;0;0
1;169.052;255.877;154.311;96.164;91.64;0.827
2;235.073;749.493;728.394;;;1.042
3;333.449;;838.025;;;1.072
4;;;;;;1.17
5;;;;;;1.254
6;;;;;;1.448
7;;;;;;1.477
8;;;;;;1.662
9;;;;;;1.869
10;;;;;;2.235
11;;;;;;2.37
12;;;;;;2.996
13;;;;;;3.176
14;;;;;;3.839
15;;;;;;3.948
16;;;;;;3.987
17;;;;;;4.412
18;;;;;;4.697
19;;;;;;5.156
20;;;;;;6.309
21;;;;;;9.62
22;;;;;;11.101
23;;;;;;11.138
24;;;;;;14.226
25;;;;;;14.433
26;;;;;;15.101
27;;;;;;19.902
28;;;;;;20.493
29;;;;;;23.153
30;;;;;;23.165
31;;;;;;30.289
32;;;;;;33.711
33;;;;;;36.368
34;;;;;;53.644
35;;;;;;67.168
36;;;;;;67.281


==> plot-data-pup-m2-appendix.csv <==
number;CLASP;PORTFOLIO;CLASPFOLIO;CLASP 10;ME-ASP;BEST
0;0;0;0;0;0;0
1;0.031;1.379;0.084;0.04;0.068;0.098
2;0.035;1.383;0.108;0.048;0.072;0.218
3;0.045;1.395;0.114;0.05;0.08;0.237
4;0.104;1.649;0.115;0.052;0.136;0.262
5;0.139;1.694;0.181;0.067;0.643;0.299
6;0.203;2.063;0.402;0.487;1.327;0.973
7;0.766;2.609;0.699;0.514;1.411;2.019
8;2.462;3.001;1.219;0.546;3.298;2.203
9;3.473;3.618;1.378;0.645;4.317;2.389
10;8.565;4.952;2.695;1.382;8.966;2.49
11;10.905;5.873;2.737;2.621;10.105;2.491
12;11.357;6.592;4.258;2.878;11.679;2.613
13;14.194;6.77;4.38;3.294;17.828;2.663
14;17.173;6.849;4.464;4.004;19.046;2.736
15;18.136;7.079;7.192;4.568;19.104;2.821
16;22.587;7.578;7.632;5.204;20.422;2.991
17;23.796;9.606;8.233;5.404;31.772;3.041
18;28.98;9.773;8.751;5.417;34.702;3.244
19;38.205;14.833;9.81;5.46;34.713;3.285
20;58.139;15.322;13.767;5.901;36.127;3.396
21;306.784;19.707;30.354;7.379;39.323;4.097
22;322.052;25.822;67.759;13.946;89.119;4.367
23;786.698;47.366;144.913;19.505;184.862;5.147
24;;88.695;358.1;122.711;335.392;5.887
25;;151.487;556.008;182.147;;6.351
26;;;;;;10.052
27;;;;;;10.432
28;;;;;;12.729
29;;;;;;13.746
30;;;;;;24.014
31;;;;;;32.622
32;;;;;;52.264
33;;;;;;69.182
34;;;;;;95.563
35;;;;;;138.266
36;;;;;;188.094


==> plot-data-pup-org-appendix.csv <==
NUM;CLASP;PORTFOLIO;CLASPFOLIO;CLASP 10;ME-ASP;BEST
0;0;0;0;0;0;0
1;0.212;1.867;0.16;0.095;0.151;0.372
2;0.331;1.892;0.179;0.153;0.188;0.444
3;0.378;1.939;0.186;0.158;0.247;0.475
4;0.386;1.992;0.237;0.187;0.261;0.478
5;0.609;2.718;0.267;0.196;0.677;0.48
6;0.783;5.133;0.588;0.79;1.121;2.533
7;2.014;7.821;0.845;0.982;1.396;3.054
8;11.638;7.951;2.122;1.918;1.715;3.391
9;18.8;8.189;3.037;2.034;4.408;4.259
10;19.51;8.493;4.265;3.531;8.53;5.229
11;21.036;9.147;4.319;4.074;9.128;5.395
12;27.405;9.437;4.611;4.176;9.471;5.464
13;30.314;10.013;4.952;4.503;10.418;5.691
14;32.163;10.165;5.297;4.559;12.584;5.845
15;34.8;11.149;5.33;5.008;15.796;5.848
16;43.675;11.6;5.549;6.94;17.645;5.866
17;55.176;12.096;7.055;7.204;18.042;5.897
18;57.937;12.506;7.233;7.462;21.048;5.982
19;65.37;14.731;10.261;7.596;38.682;6.154
20;76.466;23.759;11.535;11.957;132.138;6.219
21;82.56;29.041;14.36;22.076;313.898;7.139
22;291.398;51.088;57.899;56.654;368.478;10.408
23;645.3;516.105;83.418;142.566;515.097;10.684
24;;;122.315;179.049;;12.225
25;;;730.019;350.362;;13.353
26;;;;;;22.411
27;;;;;;24.54
28;;;;;;28.605
29;;;;;;35.611
30;;;;;;57.775
31;;;;;;96.43
32;;;;;;144.765
33;;;;;;218.644
34;;;;;;298.625
35;;;;;;430.125
36;;;;;;521.142


==> scatter-pup.csv <==
#NB;VBS;pred;VBS;pred
1;900;24.014;900;57.775
2;900;32.622;900;96.43
3;900;52.264;900;144.765
4;900;69.182;900;218.644
5;900;95.563;900;298.625
6;900;138.266;900;430.125
7;0.067;0.218;0.16;0.444
8;8.966;2.019;29.041;4.259
9;900;6.351;900;12.225
10;900;12.729;900;28.605
11;900;5.887;83.418;13.353
12;900;10.052;900;22.411
13;900;13.746;900;35.611
14;0.04;0.098;0.095;0.372
15;3.294;0.973;5.297;3.054
16;1.382;4.097;11.535;7.139
17;0.203;5.147;0.783;10.408
18;0.402;2.389;0.588;5.982
19;88.695;188.094;350.362;521.142
20;2.878;2.49;4.559;5.866
21;4.568;2.663;4.408;6.219
22;2.621;2.613;5.008;5.897
23;5.404;2.491;4.074;5.464
24;5.204;2.991;4.319;6.154
25;7.379;2.821;7.204;5.395
26;2.695;3.244;5.33;5.691
27;4.004;3.285;4.503;5.845
28;4.464;3.396;3.531;5.848
29;2.737;3.041;4.176;5.229
30;5.46;10.432;179.049;24.54
31;0.045;0.262;0.153;0.48
32;0.031;0.299;0.151;0.475
33;0.035;0.237;0.187;0.478
34;0.487;2.736;1.121;2.533
35;0.514;2.203;1.396;3.391
900;19.046;4.367;51.088;10.684

